Characterising the Gaia Radial Velocity sample selection function in its native photometry

The Gaia DR2 radial velocity sample (GDR2RVS), which provides six-dimensional phase-space information on 7.2 million stars, is of great value for inferring properties of the Milky Way. Yet a quantitative and accurate modelling of this sample is hindered without knowledge and inclusion of a well-characterized selection function. Here we derive the selection function through estimates of the internal completeness, i.e. the ratio of GDR2RVS sources compared to all Gaia DR2 sources (GDR2all). We show that this selection function or "completeness" depends on basic observables, in particular the apparent magnitude GRVS and colour G-GRP, but also on the surrounding source density and on sky position, where the completeness exhibits distinct small-scale structure. We identify a region of magnitude and colour that has high completeness, providing an approximate but simple way of implementing the selection function. For a more rigorous and detailed description we provide python code to query our selection function, as well as tools and ADQL queries that produce custom selection functions with additional quality cuts.

==> abstract_for_submission.txt <==
The Gaia DR2 radial velocity sample (GDR2RVS), which provides six-dimensional phase-space information on 7.2 million stars, is of great value for inferring properties of the Milky Way. Yet a quantitative and accurate modelling of this sample is hindered without knowledge and inclusion of a well-characterized selection function. Here we derive the selection function through estimates of the internal completeness, i.e. the ratio of GDR2RVS sources compared to all Gaia DR2 sources (GDR2all). We show that this selection function or “completeness” depends on basic observables, in particular the apparent magnitude GRVS and colour G−GRP, but also on the surrounding source density and on sky position, where the completeness exhibits distinct small-scale structure. We identify a region of magnitude and colour that has high completeness, providing an approximate but simple way of implementing the selection function. For a more rigorous and detailed description we provide python code to query our selection function, as well as tools and ADQL queries that produce custom selection functions with additional quality cuts.

==> answer_to_the_referee.txt <==
>> Thanks a lot for this thorough review, with very helpful suggestions.
We implemented most of them. We also slightly changed the logical flow of the abstract, without changing the underlying context. Below, please find the individual answers and corrections we made.


I find that the changes make the paper clearer, and that is very helpful.
Regarding the approach taken to dealing with the concern of the
contribution from the other telescope in Appendix B, I think this is
acceptable, but I wondered whether taking a slightly weaker position
would be preferable. For example, from Fig B1, I can see that there are
some areas (not only near the N pole) where the additional contributions
are 25%. The question is also at what level the contribution is important
for the selection function, and this is not addressed: is a 10%
contamination not important? Moreover, there may be more subtle
effects, especially for those stars which have few transits: the lower
completeness at certain spots in the middle panel of Fig 11 may perhaps
arise this way?

>> Thanks again for pointing this out in the first place. The exercise was quite illuminating.
The additional contribution of 25% that you mention is mostly in low density areas cf. Figure 10. with starcounts below 100 sources per deg^2. The increase by 25% or even 100% does not bring the stellar density into a regime where the RVS instrument operates near its limit which is at 30k sources per deg^2. Thats why we still think its a fair assumption to neglect the second telescope.
The pattern of lower completeness of Fig 11 does not correlate with structures in Fig B1 nor with the median counts per RVS source. We are suggesting that these dots arise from a wrong calibration of the zero point magnitude of the photometric plates in the GSC23 catalogue, albeit this does not have such a high correlation with the GSC23 footprint, as the high completeness spots from figure 11 right panel have.

I had some queries for final clarifications:
(P = page; L = line, RHC,LHC = Right Hand Column, Left Hand Column)
P2: There are 4 different Grvs – approximated, then the three with
bullets. Although I’d worked this out in my head the first time I looked at
the paper, it again took some time to work out the relationships between
them. Perhaps it just requires moving the text “Grvs can be approximated
... 4.5M sources” to the end of the first paragraph on the RHC of P2, i.e.
after “Bailer-Jones et al 2018”. Then it would help to add “(though, as
noted above, this is still sharper than when G is used)” two paragraphs
down after “shallow one in the approximated Grvs”.

>> We made those changes.

P2 footnote 2: I think the < should be > ?

>> Yes, thanks we corrected that.

P3 Fig 2: I don’t understand the last sentence of the caption. Perhaps
remove the word “even”?

>> We removed the word.

P3 RHC 1st para: “evidence shows” requires a reference.

>> Added the reference.

P3 Section 3: I find that this section is in the wrong place: it interrupts
the discussion. I wondered whether it wouldn’t be better later, perhaps,
say, after section 6? This way you could deal with all of the internal
selection function, and then finally with the external one. Up to you.

>> Good idea. Did that.

P5 LHC: This new text is helpful, but I’m still not clear what criteria you
use to identify a pair.

>> Close pair just refers to the angular distance

P5 LHC 2nd para: what do you mean “relative to GDR2rvs sources”? Can
that simply be deleted? Or else use a better word than “relative” which I
don’t understand in this context.

>> We removed that. It was indeed confusing.

P5 RHC end of section 5.1: How do you make this approximation? Explain
briefly or provide a reference.

>> We now give an approximate equation, derived from Figure 7.

P7 RHC start of section 6: The text here referring to “stellar properties”and “CMDs” is misleading, because really you compare to things like RUWE and RP/BP excess factor which arise in the data processing and are not intrinsic stellar properties. Even the parallax has something to do with the location of the star rather than the properties of the star itself. This starts the reader off on the wrong understanding, so it would be preferable to adjust the text. If you must use CMD, then it needs defining.

>> We rephrased the first sentence and hope that it is more precise and understandable now.

P8 RHC 14 lines from bottom: what do you mean “but publish as well”?
Where?

>> We meant that it can be accessed via virtual observatory. Now clarified in the text.


P8 RHC line 2: would it be correct to add “as indicated by the red dotted
lines” after the “eg 90%”?

>> No, because the completeness can be lower than 90% even within the red dotted lines as visible in former figure 7 now figure 6. 

P9 Fig 14: You mention that the contours are on a logarithmic scale, but
this is not sufficient to make sense of them. It would be better to label
them, or indicate their values in the caption.

>> Thanks for pointing this out. We use 2D sigma levels now and corrected the text in the caption.

P10 LHC 3rd line of para 3: I don’t think you have shown anything for
proper motions?

>> that's true it was not much different from the parallax panel so we did not show it. But we wanted to make the point on the kinematic selection here. We added a note that proper motion differences were not shown.

P11 Fig 11: It’s not clear why you mention that a value of –1 is “not the
case here” if it is not relevant?

>> we removed this sentence.


The rest of my comments are editorial, but may nevertheless be helpful.

>> Thanks a lot. These changes will improve accessibility of the manuscript a lot. We implemented all the below listed alterations.
The only thing we did not change is the word 'three' in the summary section, because we count the sky position as 1 dimensional (represented by a HEALpix array)

P1 RHC L2: add a comma after “star”

P1 RHC L6: add a comma after “sky”

P2 LHC para 2 L2: “...mag, although there are many
sources...magnitudes. This is because...” would be better as “...mag. There
are however many sources...magnitudes because...”


P2 RHC just after eq (1): “are usually not entering” -> “don’t usually
enter”


P3 LHC line 3: it might be better to replace “particularly” with “more”


P3 RHC penultimate para: the brackets around Boubert & Everall (2020)
are wrong.

P4 LHC line 3: perhaps it would be better to say “the joint
colour-magnitude dependence”?

P4 LHC 1st line of section 4: “get” would be better as “obtain”.


P4 LHC line 23 of this long para: I think you mean “which” rather than
“whilst”?


P4 RHC last para: I suggest replacing “the situation is somewhat
different” with “there is an additional factor at the processing stage”.


P5 Fig 5: “white bar” -> “white bars”; “shows” -> “indicate”; “mode” ->
“modes”. Here before “high-completeness” and in several other places
you use a right hand quote and not a left hand one, as ` Also “&” is not
appropriate here and should be replaced by “and”.


P5 LHC line 5: “not activated yet” -> “not yet activated”


P5 RHC 11 lines from end: “is not covering” -> “does not cover”


P7 LHC line 11: “compares with” -> “consistent with”?


P7 RHC line 4: there is no verb in this sentence. Replace as “Figure 11,
for instance...”


P7 RHC line 19:”are only falling...when dust-reddened” -> “fall... onlywhen dust-reddened”


P7 RHC 1st line in Section 6: “We want to assess” -> “We now assess”?


P7 RHC 3rd line in Section 6: “apply simple” -> “apply a simple”


P8 LHC line 5: “while the patterns” -> “and the patterns”?


P8 LHC 3 lines from bottom: “red end for Grvs” -> “red end (outside of
the high completeness zone) for Grvs”


P9 LHC 3 lines from bottom: “sigma” -> “\sigma”


P10 LHC line 3 of Section 8: “three” -> “five”


P10 LHC line 10 of Section 8: “come” -> “arise”


P10 LHC line 17 of Section 8: delete “This was for effective temperatures”
and move the remaining text “between 3550 and 6900K” to line 16 after
“range”.


P10 LHC line 21 of Section 8: “coming” -> “arising”


P10 LHC 12 lines from bottom: “gaps” -> “missing measurements”?


P10 LHC 11 lines from bottom: data are plural, so it should be “data are
included”


P10 LHC 5 lines from bottom: “removing the dependency on external
catalogues” -> “and with the dependency on external catalogs removed”


P10 RHC 6th line of the Acknowledgements (thank you for the kind
words): “plane” -> “aeroplane”


P11 Fig 15: “rp to g” -> “RP to G”. In the last line of the caption “sources
averaging” -> “sources, averaging”


P12 LHC 7 lines from bottom: “due to” -> “from”


P12 LHC 6 lines from bottom “try to answer the question:” -> “estimate”
and then 4 lines from bottom delete “coming”


P12 RHC line 6: I think “sourcecount” should be “source count”

